Robust Preconditioning of mixed-dimensional PDEs on 3d-1d domains coupled with Lagrange multipliers

In the context of micro-circulation, the coexistence of two distinct length scales - the vascular radius and the tissue/organ scale - with a substantial difference in magnitude, poses significant challenges. To handle slender inclusions and simplify the geometry involved, a technique called topological dimensionality reduction is employed, which suppresses manifold dimensions associated with the smaller characteristic length. However, the resulting discretized system's algebraic structure presents a challenge in constructing efficient solution algorithms. This chapter addresses this challenge by developing a robust preconditioner for the 3d-1d problem using the operator preconditioning technique. Robustness of the preconditioner is demonstrated with respect to problem parameters, except for the vascular radius. The vascular radius, as demonstrated, plays a fundamental role in mathematical well-posedness of the problem and the preconditioner's effectiveness.

==> img/mk/eps_dependence.txt <==
eps brezzi steklov steklovFull
1e-05  0.0119793  0.0120432 0.0120432 
2e-05  0.016421	  0.0165077 0.0165079 
4e-05  0.0224629  0.0225801 0.0225803 
6e-05  0.0269512  0.0270915 0.0270918 
8e-05  0.0306557  0.0308128 0.0308131 
0.0001 0.0338597  0.0340365 0.0340369 
0.0002 0.0460362  0.0462731 0.0462737 
0.0008 0.0842034  0.0846104 0.084612  
0.001  0.0926361  0.0930902 0.093092  
0.003  0.147014	  0.147708  0.147712  
0.006  0.194978	  0.195863  0.19587   
0.01   0.23864	  0.239711  0.239722  
0.05   0.428503	  0.430373  0.430419  
0.1    0.529197	  0.531477  0.531576  


==> img/mk/eps_dependence_cont_u.txt <==
eps brezzi_min steklov brezzi_max
1e-05  0.0119664 0.0120432 0.70156	
2e-05  0.0164029 0.0165079 0.701662
4e-05  0.0224362 0.0225803 0.701885
6e-05  0.0269179 0.0270918 0.701354
8e-05  0.0306167 0.0308131 0.701856
0.0001 0.0338158 0.0340369 0.701628
0.0002 0.0459706 0.0462737 0.702777
0.0008 0.0840582 0.084612  0.702367
0.001  0.0924713 0.093092  0.701581
0.003  0.146694	 0.147712  0.701985
0.006  0.194464	 0.19587   0.702217	 
0.01   0.237895	 0.239722  0.702111
0.05   0.425219	 0.430419  0.701944
0.1    0.516301	 0.531576  0.701473


==> img/mk/eps_dependence_cont_u_circle.txt <==
eps brezzi_min brezzi_max steklov steklovReduced  brezziReduced
0.1     0.479836   0.707341  0.479836   0.479836   0.479836 
0.05    0.387009   0.707045  0.387019   0.387019   0.387009 
0.01    0.214588   0.707044  0.214594   0.214594   0.214588 
0.006   0.175195   0.707056  0.175201   0.175201   0.175195 
0.003   0.132007   0.707061  0.132012   0.132012   0.132007 
0.001   0.0831091  0.707062  0.0831119  0.0831119  0.0831091
0.0008  0.0755261  0.707062  0.0755287  0.0755287  0.0755261
0.0002  0.0412709  0.707062  0.0412722  0.0412722  0.0412708
0.0001  0.0303472  0.707062  0.0303482  0.0303482  0.0303471
8e-05   0.0274696  0.707062  0.0274711  0.0274711  0.0274701
6e-05   0.0241505  0.707062  0.0241507  0.0241507  0.0241498
4e-05   0.0201254  0.707062  0.020126   0.020126   0.0201252
2e-05   0.0147095  0.707062  0.0147102  0.0147102  0.0147097
1e-05   0.0107384  0.707062  0.0107297  0.0107297  0.0107293






























































==> img/mk/eps_dependence_cont_u_mean_circle.txt <==
eps brezzi steklov
0.1     0.479836   0.479836   
0.05    0.387009   0.387019   
0.01    0.214588   0.214594   
0.006   0.175195   0.175201   
0.003   0.132007   0.132012   
0.001   0.0831091  0.0831119  
0.0008  0.0755261  0.0755287  
0.0002  0.0412708  0.0412722  
0.0001  0.0303471  0.0303482  
8e-05   0.0274701  0.0274711  
6e-05   0.0241498  0.0241507  
4e-05   0.0201252  0.020126   
2e-05   0.0147097  0.0147102  
1e-05   0.0107293  0.0107297  















        


==> img/mk/eps_dependence_cont_u_square.txt <==
eps brezzi_min brezzi_max steklov steklovReduced brezziReduced
0.1    0.497636   0.740793  0.532519   0.532432   0.532416 
0.05   0.429434   0.739325  0.431153   0.431112   0.431112 
0.01   0.239696   0.738603  0.240139   0.24013    0.24013  
0.006  0.195908   0.738555  0.196219   0.196213   0.196213 
0.003  0.147781   0.738517  0.147981   0.147977   0.147977 
0.001  0.0931609  0.738503  0.0932634  0.0932618  0.0932618
0.0008 0.0846788  0.73852   0.0847686  0.0847673  0.0847673
0.0002 0.0463209  0.7385    0.0463629  0.0463624  0.0463612
0.0001 0.0340746  0.738491  0.034103   0.0341026  0.0341018
8e-05  0.0308483  0.738491  0.0308729  0.0308727  0.0308719
6e-05  0.0271281  0.738498  0.0271446  0.0271444  0.0271437
4e-05  0.0226063  0.738481  0.0226245  0.0226244  0.0226238
2e-05  0.016533   0.738485  0.0165404  0.0165403  0.0165399
1e-05  0.0120495  0.73849   0.0120672  0.0120671  0.0120668












































